Solving time-dependent PDEs with the ultraspherical spectral method

We apply the ultraspherical spectral method to solving time-dependent PDEs by proposing two approaches to discretization based on the method of lines and show that these approaches produce approximately same results. We analyze the stability, the error, and the computational cost of the proposed method. In addition, we show how adaptivity can be incorporated to offer adequate spatial resolution efficiently. Both linear and nonlinear problems are considered. We also explore time integration using exponential integrators with the ultraspherical spatial discretization. Comparisons with the Chebyshev pseudospectral method are given along the discussion and they show that the ultraspherical spectral method is a competitive candidate for the spatial discretization of time-dependent PDEs.

==> reply.txt <==
Dear Editor,

We thank the referees for their comments and have revised our manuscript to take the suggestions from referee #1 into account (referee #2 doesn't seem to have suggestions).  Our responses to the individual comments may be found following our signature.  We hope that you and the referees find the revised version acceptable.  Please let us know if further revision is required.

Sincerely,

Lu Cheng (chengllu@mail.ustc.edu.cn)
Kuan Xu (Corresponding Author, kuanxu@ustc.edu.cn)

----------------------------------------------------------------------------

Referee #1

COMMENT:  1. It is better to provide some more detailed description of the ultraspherical spectral
method and some related references.

REPLY:  We appreciate for the suggestion. However, we are not sure if more on the original ultraspherical spectral method is a good idea, since we have had more than 2.5 pages (in the first half of section 1) on reviewing the key elements of the ultraspherical spectral method with the relevant references cited along the way.  An even more detailed review could distract from the main point of the current work - extending the method for time-dependent PDEs.  Moreover, keen readers could/should look at the original paper [18] for a thorough treatment.

COMMENT:  2. This paper only considered the time-dependent PDEs in one spatial dimension. I wonder whether this method can be extended to more important high-dimensional case. If possible, it is recommended to add a numerical example with higher spatial dimension.

REPLY:  Thanks for the suggestions.  We have added one 2D example in the closing section to show that time-dependent PDEs with multiple spatial dimensions can be solving following the same discretization strategies.

COMMENT: 3. Please update the information of Reference [23].

REPLY:  Thank you for pointing this out. It's now corrected.
